Reasoning about Actions with Temporal Answer Sets

In this paper we combine Answer Set Programming (ASP) with Dynamic Linear Time Temporal Logic (DLTL) to define a temporal logic programming language for reasoning about complex actions and infinite computations. DLTL extends propositional temporal logic of linear time with regular programs of propositional dynamic logic, which are used for indexing temporal modalities. The action language allows general DLTL formulas to be included in domain descriptions to constrain the space of possible extensions. We introduce a notion of Temporal Answer Set for domain descriptions, based on the usual notion of Answer Set. Also, we provide a translation of domain descriptions into standard ASP and we use Bounded Model Checking techniques for the verification of DLTL constraints.

==> Files_AppendixB/README.txt <==
Run in DLV-Complex (https://www.mat.unical.it/dlv-complex).
For example the following run:

	dlvcomplex -N=4 -n=1 -nofdcheck -pfilter=occurs,next BMC.dl mail.dl

finds the counterexample in the paper (end of section 7).



==> Files_AppendixC/README.txt <==
The files in this directory are the ones used for the experiments in
Appendix C of the paper.

In particular:

- bmc.dl contains the general rules to be used in DLV (non-Complex)

- phil*.dl contain the DLV version of the domain descriptions for the
  dining philosophers domains, with 6, 8, 10 and 12 philosophers

- f*.dl contain the DLV clauses for checking the LTL formulae in
  [Heljanko and Niemela 2003], section 4 - see Appendix C of the paper.

The files can be run in DLV for example as follows:

	dlv -N=8 -n=1 -pfilter=occurs  bmc.dl phil6.dl f6.dl

The smallest values -N to be used to find a counterexample are
(as in [Heljanko and Niemela 2003] and in Appendix C), respectively,
8, 10, 12 and 14 for 6, 8, 10 and 12 philosophers.

